LUCON: Data Flow Control for Message-Based IoT Systems

Today's emerging Industrial Internet of Things (IIoT) scenarios are characterized by the exchange of data between services across enterprises. Traditional access and usage control mechanisms are only able to determine if data may be used by a subject, but lack an understanding of how it may be used. The ability to control the way how data is processed is however crucial for enterprises to guarantee (and provide evidence of) compliant processing of critical data, as well as for users who need to control if their private data may be analyzed or linked with additional information - a major concern in IoT applications processing personal information. In this paper, we introduce LUCON, a data-centric security policy framework for distributed systems that considers data flows by controlling how messages may be routed across services and how they are combined and processed. LUCON policies prevent information leaks, bind data usage to obligations, and enforce data flows across services. Policy enforcement is based on a dynamic taint analysis at runtime and an upfront static verification of message routes against policies. We discuss the semantics of these two complementing enforcement models and illustrate how LUCON policies are compiled from a simple policy language into a first-order logic representation. We demonstrate the practical application of LUCON in a real-world IoT middleware and discuss its integration into Apache Camel. Finally, we evaluate the runtime impact of LUCON and discuss performance and scalability aspects.

==> eval_memory_scaling_labels.dat <==
10		5401704		-2779776
20		3055272		99656
30		3873184		99832
40		3873184		99720
50		3873184		99712
60		3055360		99656
70		3055320		99656
80		3055320		99656
90		3055320		99656
100		3055368		99656
110		3055448		100024
120		3055408		99656
130		3055408		99656
140		3055408		99656
150		3055448		100176
160		3055360		99656
170		3055360		99656
180		3055360		99656
190		3055360		99656
200		3055360		99744
210		3055360		99656
220		3055360		99656
230		3055360		99656
240		3055360		100168
250		3055360		99656
260		3055448		99864
270		3055384		99656
280		3055384		99656
290		3055384		99656
300		3055384		99656
310		3055384		99656
320		3055384		99656
330		3055384		99656
340		3055384		99656
350		3055384		99656
360		3055384		99656
370		3055384		99656
380		3055384		99656
390		3055384		99656
400		3055384		99656
410		3055384		99656
420		3055384		99656
430		3055992		99656
440		3055608		100208
450		3055992		99656
460		3056232		100640
470		3055808		99656
480		3055808		99808
490		3055808		99656
500		3055808		99656
510		3055808		99656
520		3055808		99656
530		3055808		99656
540		3055808		99656
550		3055808		99656
560		3055808		99656
570		3055808		99656
580		3055808		99656
590		3055808		99656
600		3055808		99656
610		3055808		99656
620		3055456		99656
630		3055456		99656
640		3055456		99656
650		3055456		99656
660		3055456		99656
670		3055456		99656
680		3055456		99656
690		3055456		99656
700		3055456		99656
710		3055456		99656
720		3055456		99656
730		3055456		99656
740		3055456		99656
750		3055456		99656
760		3055456		99656
770		3055456		99656
780		3055456		99656
790		3055456		99656
800		3055456		99656
810		3055456		99656
820		3055456		99656
830		3055360		99656
840		3055360		99656
850		3055360		99656
860		3055360		99656
870		3055360		99656
880		3055392		99800
890		3055384		100040
900		3055360		100392
910		3055360		99656
920		3055360		99656
930		3055360		99656
940		3055360		99656
950		3055360		99656
960		3055360		99656
970		3055360		99656
980		3055360		99656
990		3055360		99656
1000		3055360		99656
1010		3055360		99656
1020		3055360		99656
1030		3055384		99736
1040		3055360		99656
1050		3055360		99656
1060		3055360		99656
1070		3055360		99656
1080		3055360		99656
1090		3055360		99656
1100		3055384		99656
1110		3055384		99656
1120		3055384		99656
1130		3055384		99656
1140		3055384		99656
1150		3055384		99656
1160		3055384		99656
1170		3055384		99656
1180		3055384		99656
1190		3055384		99656
1200		3055384		99656
1210		3055384		99656
1220		3055384		99656
1230		3055384		99656
1240		3055384		99656
1250		3055384		99656
1260		3055384		99704
1270		3055384		99656
1280		3055384		99656
1290		3055384		99656
1300		3055384		99656
1310		3055384		99656
1320		3055384		99656
1330		3055384		99656
1340		3055384		99656
1350		3055384		99656
1360		3906408		99752
1370		3109464		99656
1380		3122952		99656
1390		3132000		99728
1400		3137856		99656
1410		3142480		99656
1420		3145544		99936
1430		3148128		99656
1440		3149408		99656
1450		3150056		99656
1460		3150544		99656
1470		3150760		99656
1480		3150648		99656
1490		3145560		99656
1500		3149248		99656
1510		3151320		99656
1520		3153048		99656
1530		3154704		99656
1540		3156016		99656
1550		3156912		99656
1560		3157312		99656
1570		3157464		99656
1580		3157808		99656
1590		3159096		99656
1600		3160216		99656
1610		3160288		99656
1620		3160704		99656
1630		3161024		99656
1640		3161472		99656
1650		3161776		99656
1660		3161904		99656
1670		3162552		99656
1680		3163536		99656
1690		3164240		99656
1700		3164512		99656
1710		3164776		99656
1720		3164856		99656
1730		3165256		99656
1740		3165472		99656
1750		3165912		99656
1760		3166800		99656
1770		3167384		99656
1780		3167768		99656
1790		3168232		99656
1800		3168312		99656
1810		3168680		99656
1820		3168480		99656
1830		3169240		99656
1840		3169936		99656
1850		3170176		99656
1860		3171224		99656
1870		3171920		99656
1880		3172248		99656
1890		3172360		99656
1900		3172752		99656
1910		3172880		99656
1920		3173736		99656
1930		3174608		99656
1940		3175024		99656
1950		3175304		99656
1960		3175640		99656
1970		3175640		99656
1980		3175304		99656
1990		3175640		99656
2000		3176040		99656
2010		3177192		99656
2020		3177752		99656
2030		3177816		99656
2040		3178056		99656
2050		3178472		99656
2060		3178712		99656
2070		3179624		99656
2080		3180280		99656
2090		3180728		99656
2100		3180744		99656
2110		3181096		99656
2120		3182016		99656
2130		3182304		99656
2140		3182928		99656
2150		3183536		99656
2160		3183664		99656
2170		3184192		99656
2180		3184160		99656
2190		3184352		99656
2200		3184160		99656
2210		3184656		99656
2220		3185184		99656
2230		3185504		99656
2240		3186280		99656
2250		3186456		99656
2260		3186952		99656
2270		3187192		99656
2280		3187736		99656
2290		3187776		99656
2300		3187712		99656
2310		3187600		99656
2320		3187680		99656
2330		3188208		99656
2340		3188488		99656
2350		3188648		99656
2360		3188920		99656
2370		3189096		99656
2380		3189560		99656
2390		3189928		99656
2400		3189816		99656
2410		3189848		99656
2420		3189752		99656
2430		3189992		99656
2440		3189984		99656
2450		3190576		99656
2460		3190912		99656
2470		3191328		99656
2480		3191616		99656
2490		3191904		99656
2500		3192104		99656
2510		3192296		99656
2520		3192360		99656
2530		3192600		99656
2540		3193224		99656
2550		3193360		99656
2560		3180920		99656
2570		3186600		99656
2580		3189608		99656
2590		3191232		99656
2600		3192584		99656
2610		3193432		99656
2620		3194416		99656
2630		3195024		99656
2640		3195536		99656
2650		3195904		99656
2660		3196168		99656
2670		3196512		99656
2680		3196712		99656
2690		3196736		99656
2700		3196872		99656
2710		3197104		99656
2720		3197424		99656
2730		3197648		99656
2740		3197808		99656
2750		3198240		99656
2760		3198400		99656
2770		3198624		99656
2780		3198584		99656
2790		3198984		99656
2800		3199280		99656
2810		3199536		99656
2820		3199600		99656
2830		3199696		99656
2840		3199864		99656
2850		3199928		99656
2860		3200144		99656
2870		3200456		99656
2880		3200536		99656
2890		3200784		99656
2900		3201040		99656
2910		3201168		99656
2920		3201616		99656
2930		3201776		99656
2940		3201952		99656
2950		3202112		99656
2960		3202040		99656
2970		3202032		99656
2980		3201912		99656
2990		3202112		99656
3000		3202424		99656
3010		3202584		99656
3020		3203072		99656
3030		3203104		99656
3040		3203616		99656
3050		3203984		99656
3060		3204072		99656
3070		3204592		99656
3080		3204672		99656
3090		3204728		99656
3100		3204856		99656
3110		3204920		99656
3120		3204992		99656
3130		3205352		99656
3140		3205552		99656
3150		3205776		99656
3160		3205896		99656
3170		3206072		99656
3180		3206336		99656
3190		3206440		99656
3200		3548872		99720
3210		3204744		99656
3220		3205680		99656
3230		3206224		99656
3240		3229096		99656
3250		3199544		99656
3260		3180840		99656
3270		3169872		99656
3280		3161968		99656
3290		3157752		99656
3300		3155384		99656
3310		3153848		99656
3320		3152856		99656
3330		3151856		99656
3340		3151208		99656
3350		3150880		99656
3360		3150872		99656
3370		3150872		99656
3380		3152104		99656
3390		3145488		99656
3400		3148256		99656
3410		3150416		99656
3420		3151880		99656
3430		3152776		99656
3440		3153376		99656
3450		3153768		99656
3460		3154024		99656
3470		3154192		99656
3480		3154480		99656
3490		3154824		99656
3500		3155056		99656
3510		3155216		99656
3520		3155312		99656
3530		3155328		99656
3540		3156480		99656
3550		3157312		99656
3560		3157784		99656
3570		3158088		99656
3580		3158280		99656
3590		3158568		99656
3600		3158760		99656
3610		3158552		99656
3620		3158600		99656
3630		3158640		99656
3640		3158664		99656
3650		3158688		99656
3660		3158560		99656
3670		3158888		99656
3680		3159152		99656
3690		3159320		99656
3700		3159440		99656
3710		3159776		99656
3720		3159120		99656
3730		3159040		99656
3740		3159040		99656
3750		3159096		99656
3760		3159936		99656
3770		3160496		99656
3780		3160968		99656
3790		3161240		99656
3800		3161456		99656
3810		3161640		99656
3820		3161944		99656
3830		3154264		99656
3840		3157352		99656
3850		3154064		99656
3860		3158208		99656
3870		3160872		99656
3880		3162608		99656
3890		3163728		99656
3900		3163792		99656
3910		3164800		99656
3920		3165480		99656
3930		3165936		99656
3940		3165712		99656
3950		3165864		99656
3960		3166064		99656
3970		3166144		99656
3980		3458232		99768
3990		3166296		99656
4000		3166368		99656
4010		3166576		99656
4020		3166952		99656
4030		3167072		99656
4040		3167936		99656
4050		3168608		99656
4060		3169048		99656
4070		3169336		99656
4080		3169536		99656
4090		3169656		99656
4100		3169992		99656
4110		3170216		99656
4120		3170360		99656
4130		3170456		99656
4140		3170528		99656
4150		3170320		99656
4160		3170248		99656
4170		3170392		99656
4180		3170496		99656
4190		3170552		99656
4200		3171432		99656
4210		3171296		99656
4220		3172024		99656
4230		3172384		99656
4240		3172416		99656
4250		3172648		99656
4260		3172800		99656
4270		3172904		99656
4280		3172976		99656
4290		3173024		99656
4300		3173296		99656
4310		3173472		99656
4320		3173824		99656
4330		3174280		99656
4340		3174200		99656
4350		3174536		99656
4360		3174800		99656
4370		3160216		99656
4380		3165880		99656
4390		3169552		99656
4400		3171952		99656
4410		3173512		99656
4420		3174168		99656
4430		3175072		99656
4440		3175656		99656
4450		3176760		99656
4460		3177488		99656
4470		3177960		99656
4480		3178264		99656
4490		3178176		99656
4500		3178616		99656
4510		3178912		99656
4520		3179104		99656
4530		3179232		99656
4540		3179024		99656
4550		3179384		99656
4560		3179672		99656
4570		3179816		99656
4580		3179712		99656
4590		3179656		99656
4600		3179616		99656
4610		3179696		99656
4620		3179752		99656
4630		3180360		99656
4640		3180752		99656
4650		3181016		99656
4660		3181184		99656
4670		3181304		99656
4680		3181384		99656
4690		3181824		99656
4700		3181920		99656
4710		3181976		99656
4720		3182024		99656
4730		3182440		99656
4740		3182712		99656
4750		3182704		99656
4760		3182744		99656
4770		3182728		99656
4780		3183168		99656
4790		3183464		99656
4800		3183656		99656
4810		3183880		99656
4820		3184024		99656
4830		3184024		99656
4840		3184024		99656
4850		3184024		99656
4860		3184032		99656
4870		3184040		99656
4880		3184040		99656
4890		3183368		99656
4900		3183664		99656
4910		3183880		99656
4920		3183872		99656
4930		3183904		99656
4940		3183952		99656
4950		3184376		99656
4960		3184504		99656
4970		3184656		99656
4980		3184672		99656
4990		3185216		99656
5000		3185568		99656

==> eval_memory_with_labels.dat <==
10		3896416		-2851528
20		2357208		57536
30		3078536		66008
40		3078536		82776
50		3896488		99728
60		5435712		116704
70		5435688		131960
80		4617776		148784
90		6157016		166672
100		6974928		182600
110		6157040		199608
120		8514280		216368
130		7696768		231832
140		7696824		248528
150		9235992		265696
160		9236208		282288
170		9236208		299168
180		9236400		316256
190		10774784		333160
200		10774880		348272
210		10775144		366192
220		10775144		382032
230		12314728		399120
240		12315160		415944
250		12314224		432672
260		13853456		448064
270		13853960		464984
280		13854088		482160
290		13854720		499592
300		15394296		515536
310		15394328		532416
320		15393632		547784
330		15516472		565376
340		17156440		581600
350		17216752		598400
360		17259304		615280
370		17297152		632160
380		18898184		649040
390		18923728		664384
400		18942088		681264
410		18958216		698680
420		20561976		715440
430		20462736		731976
440		20522808		749120
450		20559280		764128
460		22175248		781008
470		22198776		797888
480		22146560		814768
490		23774808		831648
500		24155768		848624
510		23836440		865408
520		23857000		880752
530		25465384		897632
540		25481696		914512
550		25389720		931392
560		27028216		948272
570		27064264		965152
580		27093136		980496
590		27115288		997376
600		28728448		1014256
610		28746976		1031136
620		28760392		1048016
630		28772752		1064896
640		30331008		1080264
650		30358936		1097120
660		30379984		1114000
670		31993704		1130880
680		32006768		1147760
690		32020336		1164640
700		32034248		1181520
710		33649168		1196864
720		33660952		1213744
730		35375408		1230624
740		35110344		1247504
750		34944880		1264384
760		34841552		1281264
770		37943208		1296608
780		37913384		1313488
790		37897448		1330368
800		37810520		1347248
810		37844920		1364128
820		37866600		1381008
830		37892952		1397888
840		41081416		1413232
850		41103168		1430112
860		41115944		1446992
870		41128944		1463872
880		41148200		1480752
890		41160736		1497632
900		41173104		1512976
910		44351488		1529856
920		44368000		1546736
930		44379704		1563616
940		44401944		1580496
950		44320032		1597376
960		44363688		1612744
970		44395976		1629600
980		47600784		1646480
990		47622544		1663360
1000		47641384		1680240
1010		47662480		1697120
1020		47575720		1714000
1030		47636192		1729344
1040		47677232		1746224
1050		50888696		1763104
1060		50907352		1779984
1070		50930480		1796864
1080		50943472		1813744
1090		50956936		1829088
1100		50970584		1845968
1110		50984848		1862848
1120		50992936		1879728
1130		54188888		1896608
1140		54197640		1913488
1150		54211472		1930368
1160		54222248		1945712
1170		54232440		1962592
1180		54242592		1979472
1190		54252208		1996352
1200		57455272		2013232
1210		57464408		2030112
1220		57350344		2045456
1230		57406840		2062336
1240		57450552		2079216
1250		57481880		2096096
1260		57505088		2112976
1270		60713608		2129856
1280		60728328		2145224
1290		60742768		2162080
1300		60749512		2178960
1310		60764240		2195840
1320		60774296		2212720
1330		60782576		2229600
1340		63990696		2246480
1350		64002064		2261824
1360		64011872		2278984
1370		64021584		2295584
1380		64031576		2312464
1390		64039904		2329344
1400		64053120		2346224
1410		67254472		2361568
1420		67263176		2378448
1430		67271768		2395328
1440		67276040		2412208
1450		67278232		2429088
1460		67286360		2445968
1470		67294784		2462848
1480		70508376		2478192
1490		70514776		2495072
1500		70525120		2511952
1510		70534584		2528832
1520		70541728		2545712
1530		70546488		2562592
1540		70069296		2577936
1550		76136008		2594816
1560		75907824		2611696
1570		75802768		2628576
1580		75734048		2645456
1590		75690056		2662336
1600		75688560		2677704
1610		75693576		2694560
1620		75692200		2711440
1630		75705312		2728320
1640		75698152		2745200
1650		75702816		2762080
1660		75734016		2778960
1670		82071272		2794304
1680		82086152		2811184
1690		82101936		2828064
1700		82110272		2844944
1710		82116808		2861824
1720		82129872		2878704
1730		82140784		2894048
1740		82155776		2910928
1750		82187648		2927808
1760		82208480		2944688
1770		82223936		2961568
1780		82219208		2978448
1790		82231632		2995328
1800		82250608		3010672
1810		88616936		3027552
1820		88642080		3044432
1830		88667960		3061312
1840		88674096		3078192
1850		88681808		3095072
1860		88685280		3110416
1870		88697544		3127296
1880		88726248		3144176
1890		88746192		3161056
1900		88757992		3177936
1910		88773216		3194816
1920		88782504		3210184
1930		88783248		3227040
1940		88790496		3243920
1950		94931056		3260800
1960		95029232		3277680
1970		95101304		3294560
1980		95170392		3311440
1990		95199512		3326784
2000		95240960		3343664
2010		95049368		3360544
2020		95137280		3377424
2030		95196920		3394304
2040		95240808		3411184
2050		95290040		3426528
2060		95323312		3443408
2070		95349304		3460288
2080		95365744		3477168
2090		95384752		3494048
2100		101755520		3510928
2110		101762664		3527808
2120		101768984		3543152
2130		101781968		3560032
2140		101803248		3576912
2150		101816200		3593792
2160		101822256		3610672
2170		101833768		3627552
2180		101842000		3642896
2190		101854152		3659776
2200		101861944		3676656
2210		101870840		3693536
2220		101889160		3710416
2230		101899728		3727296
2240		101907592		3742664
2250		108286488		3759520
2260		108293480		3776400
2270		108305672		3793280
2280		108318360		3810160
2290		108335448		3827040
2300		108345584		3843920
2310		108352976		3859264
2320		108365912		3876144
2330		108377936		3893024
2340		108387760		3909904
2350		108399072		3927024
2360		108406952		3943664
2370		108418288		3959008
2380		108430200		3975888
2390		114819392		3992768
2400		114845528		4009648
2410		114849904		4026528
2420		114870912		4043408
2430		114889960		4060288
2440		114902904		4075632
2450		114910040		4092512
2460		114907968		4109392
2470		114922856		4126272
2480		114936224		4143152
2490		114951840		4160032
2500		114961904		4175376
2510		114972880		4192256
2520		114981464		4209136
2530		121373472		4226016
2540		121379288		4242896
2550		121395728		4259776
2560		121390056		4275144
2570		121393040		4292000
2580		121406952		4308880
2590		121422064		4325760
2600		121431480		4342640
2610		121442080		4359520
2620		121457504		4376400
2630		121479776		4391744
2640		121478752		4408624
2650		121486152		4425504
2660		121497400		4442384
2670		121503344		4459264
2680		127909168		4476144
2690		127922144		4491488
2700		127930520		4508368
2710		127942792		4525248
2720		127949728		4542128
2730		127960848		4559008
2740		127969312		4575888
2750		127978648		4592768
2760		128000776		4608112
2770		128006352		4624992
2780		128021192		4641872
2790		128034208		4658752
2800		128044192		4675632
2810		128045232		4692512
2820		134463072		4707856
2830		134471912		4724736
2840		134485256		4741616
2850		134489312		4758496
2860		134488544		4775376
2870		134485824		4792256
2880		134491008		4807624
2890		134507424		4824480
2900		134524296		4841360
2910		134539200		4858240
2920		134546128		4875120
2930		134559104		4892000
2940		134567888		4908880
2950		134574264		4924224
2960		134581680		4941104
2970		140995848		4957984
2980		141010712		4974864
2990		141021512		4991744
3000		141016480		5008624
3010		141031560		5023968
3020		141047320		5040848
3030		141051672		5057728
3040		141060072		5074608
3050		141072264		5091488
3060		141068920		5108368
3070		141086504		5125248
3080		141097128		5140592
3090		141100736		5157472
3100		141110384		5174352
3110		141750104		5191232
3120		153356304		5208112
3130		152559792		5224992
3140		152025400		5240336
3150		151715712		5257216
3160		151509720		5274096
3170		151375376		5290976
3180		151291880		5307856
3190		151293960		5324736
3200		151021544		5340104
3210		151124824		5356960
3220		151166496		5373840
3230		151212656		5390720
3240		151243824		5407600
3250		151265296		5424480
3260		151280008		5441360
3270		151292288		5456704
3280		151299808		5473584
3290		151324480		5490464
3300		151340720		5507344
3310		151352752		5524224
3320		151416112		5541104
3330		151457544		5556448
3340		164112608		5573328
3350		164132312		5590208
3360		164146760		5607088
3370		164157024		5623968
3380		164172976		5640848
3390		164164456		5657728
3400		164172576		5673072
3410		164180576		5689952
3420		164187232		5706832
3430		164209320		5723712
3440		164222912		5740592
3450		164233904		5757472
3460		164259448		5772816
3470		164273936		5789696
3480		164284840		5806576
3490		164329944		5823456
3500		164361288		5840336
3510		164382704		5857216
3520		164393480		5872584
3530		164402336		5889440
3540		164416080		5906320
3550		164424304		5923200
3560		164423976		5940200
3570		164436096		5956960
3580		164444032		5973840
3590		164500032		5989184
3600		164533208		6006064
3610		164559160		6022944
3620		176820040		6039824
3630		176992472		6056704
3640		177105704		6073584
3650		177163040		6088928
3660		177200464		6105808
3670		177228376		6122688
3680		177244056		6139568
3690		177253344		6156448
3700		177275296		6173328
3710		177251208		6190208
3720		177250128		6205552
3730		177266200		6222432
3740		177325784		6239312
3750		177367808		6256192
3760		177398360		6273072
3770		177422200		6289952
3780		177440744		6305296
3790		177453984		6322176
3800		177478712		6339056
3810		177494848		6355936
3820		177505184		6372816
3830		177511592		6389696
3840		178082208		6405216
3850		177397624		6421920
3860		177442176		6438800
3870		177471416		6455680
3880		177537752		6472560
3890		189366936		6489440
3900		189725264		6506320
3910		189961088		6521664
3920		190111416		6538544
3930		190209584		6555424
3940		190273968		6572304
3950		190362200		6589184
3960		190419704		6606064
3970		190426032		6621408
3980		190013736		6638288
3990		190175800		6655168
4000		190280616		6672048
4010		190353648		6688928
4020		190435856		6705808
4030		190495368		6722688
4040		189617768		6738032
4050		189952144		6754912
4060		190170264		6771792
4070		190308992		6788672
4080		190445952		6805552
4090		190533656		6822432
4100		190592216		6837776
4110		190628488		6854656
4120		190654072		6871536
4130		190682192		6888416
4140		190700536		6905296
4150		190713880		6922176
4160		190721624		6937544
4170		190738696		6954400
4180		190751096		6971280
4190		190759040		6988160
4200		203481640		7005040
4210		202542560		7021920
4220		202908496		7038800
4230		203143872		7054144
4240		203287320		7071024
4250		203391280		7087904
4260		203458568		7104784
4270		203502992		7121664
4280		203531104		7138544
4290		203562464		7153888
4300		203583184		7170768
4310		203596464		7187648
4320		203604616		7204528
4330		203596296		7221408
4340		203595400		7238288
4350		203597688		7255168
4360		203602392		7270512
4370		203621888		7287392
4380		203639272		7304272
4390		203640440		7321152
4400		203658312		7338032
4410		203672344		7354912
4420		203704040		7370256
4430		203725824		7387136
4440		203740232		7404016
4450		203749488		7420896
4460		203755120		7437776
4470		203759376		7454656
4480		203774328		7470024
4490		216520488		7486880
4500		216527608		7503760
4510		216515192		7520640
4520		216537008		7537520
4530		216550480		7554400
4540		216574712		7571280
4550		216590544		7586624
4560		216600248		7603504
4570		216612536		7620384
4580		215676960		7637264
4590		216036608		7654144
4600		216271248		7671024
4610		216425528		7686368
4620		216521504		7703248
4630		216586360		7720128
4640		216640112		7737008
4650		216676440		7753888
4660		216697576		7770768
4670		216713080		7787648
4680		216734512		7802992
4690		216750488		7819872
4700		216762040		7836752
4710		216804840		7853632
4720		216830536		7870512
4730		216846240		7887392
4740		216863688		7902736
4750		216825696		7919616
4760		216835864		7936496
4770		216843168		7953376
4780		229604344		7970256
4790		229645904		7987136
4800		229673312		8002504
4810		229664520		8019360
4820		229696736		8036240
4830		229715848		8053120
4840		229730008		8070000
4850		229750648		8086880
4860		229764224		8103760
4870		229775936		8119104
4880		229781848		8135984
4890		229784752		8152864
4900		229792736		8169744
4910		229796968		8186624
4920		229257616		8203504
4930		229472176		8218848
4940		229609712		8235728
4950		229701344		8252608
4960		229760408		8269488
4970		229808336		8286368
4980		229842864		8303248
4990		229861192		8320128
5000		229874936		8335472

==> eval_runtime.csv <==
10		4671265		30567987
20		8273914		13116317
30		8139675		13148325
40		12396507		11298515
50		15182053		11157258
60		20351552		12693570
70		14962112		12072976
80		15697363		15180410
90		17903084		12467548
100		19966115		14614126
110		21045160		13270232
120		36176721		14521726
130		24759507		13680519
140		26073004		14437548
150		37504853		15883592
160		33709857		17710764
170		33334808		20287739
180		40562046		24560407
190		45036707		28861355
200		55829202		23708719
210		39088281		27357830
220		34647897		25948408
230		36294372		28108626
240		62704597		30857952
250		38725835		26651497
260		40074760		27407825
270		38506626		25464494
280		55667388		36279241
290		52170205		36200468
300		53020626		31959843
310		52598633		40422079
320		39428259		22956013
330		36194104		23259797
340		37403224		31517895
350		45663388		26758008
360		41571253		25269504
370		40483334		30029622
380		49552292		27658973
390		49105649		28319028
400		46019112		31068063
410		44286445		25941209
420		49466257		26055545
430		28502991		23855760
440		43069173		36112333
450		54474807		33968292
460		59649298		42492458
470		52628385		23417324
480		41311609		17579681
490		24466027		19876924
500		24398112		18635854
510		42139808		24232640
520		26233342		28094412
530		42510833		27408942
540		43051814		22756445
550		44394869		28407136
560		45544033		30835406
570		53457492		27741225
580		44865979		30973950
590		47150076		22097641
600		34239427		22520321
610		31936941		31454040
620		52166255		33819847
630		36867946		23444012
640		35918967		24351828
650		41415233		32179174
660		50654897		40212024
670		72047632		43502022
680		54437501		34078333
690		63407594		21232523
700		37785944		22757887
710		36483307		23602630
720		36392526		23507584
730		36444977		23986933
740		39386431		25506336
750		42271391		25003940
760		39648058		25581665
770		41336981		25352844
780		39250822		25535027
790		39583335		37285721
800		41925414		27178560
810		44584525		27645712
820		43459325		27661262
830		42451711		28677556
840		44004836		27616867
850		45403668		27948597
860		43958027		29164988
870		47187183		29372755
880		44525866		28778765
890		60570969		41397204
900		61232304		41618806
910		62959407		42188986
920		64097071		41778417
930		63905659		41905071
940		54772550		28496212
950		46748137		31285726
960		47950824		31625483
970		48299436		31899764
980		49170939		32176134
990		49662436		32342710
1000		50059430		32691235
1010		50841313		33354390
1020		50854411		33369701
1030		51892705		33457435
1040		52236636		33961085
1050		52678002		34535023
1060		52824352		40584670
1070		52331447		34446910
1080		53387615		35124912
1090		54523940		35744648
1100		55298416		35978498
1110		55154046		36176564
1120		56055503		36589963
1130		56775472		36984858
1140		56536297		37318260
1150		56823637		37562912
1160		57551076		37895332
1170		59711289		42948514
1180		71729656		37158631
1190		59663695		38945398
1200		61239887		39595763
1210		60632686		39806248
1220		60141974		39929092
1230		61109968		40518171
1240		62737306		40498219
1250		62855175		40906573
1260		62960775		42418862
1270		63138175		41826236
1280		74708388		37698057
1290		61962665		41849855
1300		65408241		42539861
1310		66244810		42706593
1320		66950032		43224806
1330		67265052		43555552
1340		67962822		43780304
1350		67896669		44313848
1360		70652607		46023901
1370		73277578		48187948
1380		80022837		42473304
1390		68247747		45338943
1400		74511941		46224847
1410		73496825		48750150
1420		79171145		55205675
1430		74314608		47027518
1440		73333730		46994795
1450		73208408		47441657
1460		74505784		47637283
1470		103049441		40455850
1480		71336209		48095793
1490		75244534		58110933
1500		78769203		49471763
1510		77762828		49723072
1520		77646949		49838543
1530		77147043		50493212
1540		77278080		50608192
1550		76889935		67324387
1560		77775385		49755477
1570		78029140		51217099
1580		79605908		52353617
1590		82782640		54229654
1600		83631788		52620826
1610		81768700		53079460
1620		82419043		53105615
1630		82217120		53037216
1640		92593472		51455842
1650		82666371		53868125
1660		83685547		53778077
1670		83554647		57376138
1680		87908221		55142217
1690		84829432		54689835
1700		85359946		55322850
1710		86755451		72055405
1720		86000358		55004773
1730		86979867		56431577
1740		86163673		56504155
1750		87100432		57882653
1760		90709028		57341661
1770		89321679		58864595
1780		91061691		58472791
1790		104126110		50520150
1800		88477571		58886342
1810		90630723		58915351
1820		97782464		59139315
1830		91043878		60964640
1840		92690238		60225763
1850		96306102		61171582
1860		97753103		50413401
1870		92719328		62320880
1880		94486116		62239651
1890		106401726		62310095
1900		96231531		62309680
1910		95988213		62591441
1920		97935174		63150983
1930		105726578		55862760
1940		95232859		63483429
1950		97419285		63622052
1960		98263301		64640755
1970		101442116		64576397
1980		98693116		64474898
1990		101327359		65074576
2000		100146941		63946730
2010		102588888		66167112
2020		106152050		65808934
2030		101462242		66737956
2040		102633867		66539318
2050		102667174		67097913
2060		106181170		64941007
2070		105127736		68096955
2080		104340278		69248277
2090		105756487		69349830
2100		106378129		68919779
2110		127809190		83110156
2120		105210561		68480559
2130		107590527		70247090
2140		107725309		71308429
2150		110590965		71391391
2160		108750634		70915401
2170		126339231		69347381
2180		107664158		70992500
2190		108592319		73736872
2200		108837886		71432604
2210		123014519		82985240
2220		148763573		108799363
2230		160471910		113606255
2240		152068956		74126395
2250		114603734		73504846
2260		113425555		74455936
2270		114730163		74588461
2280		117751095		61207954
2290		168742494		75731083
2300		113674517		74889313
2310		115086753		75785729
2320		115161914		76307597
2330		118067327		76878608
2340		117754525		76423348
2350		120622988		77646617
2360		120628172		77815071
2370		121240449		79339731
2380		128519258		79385896
2390		128589214		63818507
2400		120764690		78716186
2410		122011589		79189440
2420		123036671		79155835
2430		124327661		80927352
2440		124375024		119223184
2450		145763033		88593351
2460		135266492		83023566
2470		127615603		86619744
2480		128167169		85032530
2490		125334602		81457656
2500		127201353		80335729
2510		133862083		86033521
2520		130838463		82744284
2530		130125447		83225661
2540		129272720		83248727
2550		132300277		80766414
2560		129630272		84265544
2570		129854509		84486535
2580		130422020		84483852
2590		131029650		85188994
2600		135645842		82287311
2610		130551687		85290012
2620		131588511		85665188
2630		131923984		86069400
2640		134768903		103551063
2650		132822882		86532834
2660		136620827		87408758
2670		137657761		87707552
2680		136025910		88338011
2690		142226337		73876184
2700		135235772		88055028
2710		135560139		89309718
2720		138420629		89406520
2730		141844124		89611375
2740		143672971		89394671
2750		141795841		91133876
2760		141898789		91661044
2770		141688161		91901757
2780		142009755		107243224
2790		140277445		92085736
2800		141967191		92521342
2810		141037378		92747620
2820		143131295		93131925
2830		152608044		85796710
2840		145353757		94303751
2850		147632079		94123649
2860		148564745		93960399
2870		144815644		111388290
2880		143470616		95172710
2890		151742740		95696743
2900		151835815		95065239
2910		147882739		95868684
2920		161420362		95852362
2930		161951799		96659753
2940		149759916		96692312
2950		152791884		105986699
2960		171749798		87739763
2970		151420190		98495516
2980		153302642		99866093
2990		157558813		98671487
3000		155636661		115121604
3010		149082854		98354883
3020		150764633		100959430
3030		155912943		100572169
3040		156027203		100647646
3050		152274365		98139356
3060		158298351		99863556
3070		154314632		100068668
3080		155642802		101611229
3090		161417635		95910978
3100		154355872		100524118
3110		155555959		101500000
3120		154264946		100491957
3130		160652316		90519909
3140		158081503		101305420
3150		157230389		101053806
3160		157170047		101641629
3170		161237823		98087090
3180		158814096		101704236
3190		159729732		104135585
3200		160696520		119017239
3210		161261323		105879264
3220		163087744		106142313
3230		164773467		107366104
3240		180007291		89144195
3250		162802882		108118200
3260		167559241		111125416
3270		170551740		112222042
3280		186869637		98831942
3290		165933745		108687836
3300		166470454		108739045
3310		167873382		111581933
3320		182503297		102580300
3330		166626594		107550808
3340		167215743		108806763
3350		166417250		109311975
3360		167821204		105695713
3370		167930222		107892993
3380		171217574		110783113
3390		168390809		133038544
3400		169260972		110624515
3410		172999949		108920146
3420		172684760		111101023
3430		193378112		92147704
3440		172967811		110759590
3450		176327350		110816866
3460		173192299		110716658
3470		174554913		99827448
3480		173943730		109395624
3490		173711179		111524453
3500		176045546		137565392
3510		173841448		109886415
3520		175328801		110328047
3530		176654668		110991120
3540		183452307		92825580
3550		179210686		112961019
3560		179998181		112687345
3570		178196563		112962441
3580		180800635		132228545
3590		181015815		115334934
3600		183330500		116333283
3610		197189684		97190015
3620		182753389		117402998
3630		183700682		117122708
3640		184418737		117461919
3650		182472121		117425688
3660		184861073		120928010
3670		186674484		120764547
3680		193859791		100071402
3690		185631513		121386952
3700		189101092		120541872
3710		187371895		149019284
3720		185506809		119315047
3730		189503586		122548137
3740		190905942		123042651
3750		196673599		116763471
3760		188968847		121803654
3770		187522406		123421680
3780		207132660		101982696
3790		187355103		125139316
3800		192419710		125343292
3810		195333677		155300953
3820		193926126		123454471
3830		195998827		132000162
3840		209896418		121813129
3850		213567456		118394275
3860		191870480		126938807
3870		195206421		128786219
3880		204018409		108287714
3890		195865641		128182456
3900		238709816		146068391
3910		263396719		156801575
3920		229024274		155963004
3930		225277478		123520005
3940		199706287		164983477
3950		208858218		143761014
3960		226452016		132356698
3970		202475173		131849938
3980		201153299		129991287
3990		203608512		131571133
4000		203899790		130020228
4010		207050759		125385061
4020		204505658		130666689
4030		209030454		134353457
4040		215872630		127152246
4050		209771067		139587058
4060		219376716		136994363
4070		224452716		115646800
4080		205731407		137948980
4090		222922853		137362024
4100		215709391		114933262
4110		208145032		132682877
4120		205499425		133802920
4130		221376753		112666003
4140		208416241		134310175
4150		208837629		133791385
4160		215788160		112329570
4170		208640638		137000779
4180		213453934		139157547
4190		225689759		117676609
4200		217753902		139864189
4210		217385753		139250133
4220		223753867		115682897
4230		217479562		141358966
4240		217774465		141592096
4250		226294534		122237725
4260		217326488		140514424
4270		219616243		142014249
4280		229808412		126222815
4290		221055706		142222876
4300		244212976		166158989
4310		241386475		143464351
4320		239220706		154997305
4330		224431380		141302453
4340		222146940		149393157
4350		269286817		147985241
4360		237349736		145139724
4370		223011599		140075451
4380		224210567		139564626
4390		223488570		181252920
4400		217992986		137439072
4410		302169415		137832306
4420		225599681		201571382
4430		222624437		151178791
4440		226865364		176433340
4450		260833917		120203744
4460		234509225		141226801
4470		226468529		147737226
4480		242294506		123931316
4490		231063459		148481783
4500		231044123		147433161
4510		229904045		132304126
4520		229982470		142701583
4530		229549408		179994487
4540		227599458		141953013
4550		230723897		142606103
4560		255847067		184117032
4570		251618679		163321576
4580		274404999		176754644
4590		269094498		144412208
4600		278457751		157090156
4610		256324783		155646091
4620		282402056		157185746
4630		242978055		150553729
4640		234577941		167901799
4650		235075258		146769373
4660		236227693		146942521
4670		247094975		137884878
4680		249992157		160018124
4690		238883058		156736738
4700		249197961		145896530
4710		243751770		152789375
4720		240331392		188352121
4730		243277999		161198466
4740		246022842		150801470
4750		278009696		133032756
4760		281612079		149464183
4770		263352707		209334051
4780		250622731		156862982
4790		316844046		160646812
4800		249371944		163436599
4810		274395291		156396559
4820		239769044		154856774
4830		244694838		175360912
4840		265016867		157789281
4850		275361043		132012351
4860		241877976		153140912
4870		243002374		152019947
4880		245974921		145033269
4890		275674369		169710847
4900		259885885		168013348
4910		252062038		158449525
4920		293481892		180051119
4930		283953981		146899608
4940		246231545		156145348
4950		247621538		174405937
4960		247082107		157168775
4970		247724309		178633992
4980		281840997		147035189
4990		248630946		164241689
5000		299469869		199831121

==> eval_runtime_scaling_labels.dat <==
0		5570088		30198601
10		6395930		7905462
20		3965076		5021229
30		12554160		4866352
40		4528869		4776170
50		5437500		4217040
60		5176054		3177652
70		5901252		3117993
80		5886084		2507718
90		9474905		2061814
100		4661977		1698328
110		5695594		1697051
120		5409322		1702319
130		5753364		1799553
140		8148045		2970339
150		10524234		2350270
160		6520599		1618025
170		6677394		1675987
180		7212192		1280209
190		7269327		1907704
200		7556436		1997813
210		7744526		1626255
220		8055569		1480295
230		8692641		1930364
240		8883352		1368912
250		12609555		1727183
260		9747478		1482191
270		9894990		2051523
280		10617283		1654470
290		10934805		1455636
300		14031999		1282570
310		11727258		1736300
320		15017106		1390567
330		12660613		1214693
340		11375846		1270285
350		11514611		1601798
360		11395442		1006213
370		12798498		1097832
380		12303719		1639450
390		12216870		1196119
400		13501394		1134277
410		15034925		1214231
420		14658208		1468636
430		14929966		1171078
440		14940222		1087519
450		16526856		1101547
460		15644018		1199103
470		15517572		1140790
480		14547801		1430205
490		14587053		1063796
500		14808289		1096004
510		14950782		1856928
520		16650353		1175492
530		14819592		1211578
540		14963200		981429
550		15039743		1312526
560		16074032		1037084
570		22244072		1595047
580		34965629		1011404
590		14332184		1577661
600		14384148		1343726
610		14595555		1078147
620		14913647		1007705
630		17220951		1358639
640		15705148		1140556
650		15386056		1093328
660		18824540		1181176
670		16056514		954686
680		17446481		1695599
690		16308928		1121791
700		16583521		1062551
710		16172242		890521
720		23544238		958424
730		16993383		941960
740		18504344		947613
750		16275024		927365
760		16696644		905772
770		25574592		1564059
780		25573369		1341024
790		18232926		1000417
800		15281470		1079355
810		16453776		875761
820		16171202		975881
830		18672451		1022562
840		17703202		894871
850		18629926		1118483
860		20979394		997306
870		19983631		1273490
880		19505130		889190
890		21956561		1303024
900		19959894		807109
910		20541418		829688
920		20551024		984488
930		21953570		974384
940		19713993		1138773
950		18680430		1295002
960		19128364		878156
970		20469781		719831
980		16715235		676621
990		18478301		1264399
1000		18257887		884029
1010		18158360		868339
1020		17050044		1041040
1030		17852623		737874
1040		18261056		767152
1050		20489115		702577
1060		18472889		944173
1070		19295830		727433
1080		19102229		889184
1090		19602851		649099
1100		19373753		708049
1110		20254955		795829
1120		20042390		808317
1130		21309886		1017984
1140		20305088		731644
1150		20100743		654064
1160		26842466		1071434
1170		30156386		2603188
1180		31476654		2158981
1190		20403669		1134650
1200		20371681		697619
1210		20493032		672482
1220		20685050		670119
1230		20945604		698390
1240		20931543		693749
1250		21554881		946406
1260		23307739		934162
1270		21807324		1214249
1280		21534578		671725
1290		21506812		692123
1300		23279263		921877
1310		22139999		702481
1320		22003786		692532
1330		21600410		979055
1340		19415603		1061800
1350		20273237		1156371
1360		21144380		1234649
1370		21146407		746626
1380		22298927		747302
1390		21152795		1091562
1400		21895833		771509
1410		21924628		923888
1420		21348296		653396
1430		23087151		791179
1440		20990176		1076927
1450		22898258		911254
1460		19351344		984603
1470		19769425		814975
1480		19182804		662801
1490		19955481		729188
1500		19724832		803284
1510		19798843		669770
1520		21304673		676885
1530		19984662		949001
1540		19794461		812557
1550		20222285		661788
1560		21534586		869136
1570		20437832		773311
1580		20523254		654502
1590		20949884		683962
1600		25044368		741100
1610		21355817		664617
1620		22162423		649340
1630		22212416		660993
1640		21998555		704895
1650		21668642		664882
1660		21751188		655661
1670		22460693		678113
1680		22007578		636970
1690		21980667		715730
1700		24720490		714916
1710		22943254		749527
1720		22839516		635869
1730		22683655		647708
1740		22438803		702455
1750		23158368		672241
1760		23177788		633942
1770		23714010		695962
1780		23414182		654277
1790		23453371		655891
1800		23506348		700026
1810		23542286		686179
1820		24170556		674047
1830		24315084		624700
1840		24542337		640734
1850		24539279		633436
1860		25051679		667363
1870		25316569		739765
1880		24830524		664494
1890		25320300		683672
1900		25256911		637038
1910		25203293		699467
1920		32030578		852429
1930		38366983		854124
1940		38870664		936757
1950		39500948		874739
1960		36418710		769327
1970		36639102		839850
1980		36151314		824362
1990		51655197		1189735
2000		44724519		673243
2010		40495848		825658
2020		40415967		838615
2030		40323039		810363
2040		38741140		1088258
2050		26364771		1070671
2060		26709132		978524
2070		28145911		708407
2080		28718556		974446
2090		26861207		688075
2100		27041249		649259
2110		29219875		686243
2120		28963923		727598
2130		27331376		651294
2140		30339854		648560
2150		29406921		709372
2160		48312625		914161
2170		28840902		1056363
2180		41789092		791002
2190		30391203		1144830
2200		30547442		950828
2210		30428432		729632
2220		30276991		685923
2230		29798506		582808
2240		30105649		597019
2250		32159467		688315
2260		36069098		1065499
2270		50299950		804356
2280		31513447		711776
2290		31214277		721350
2300		31286099		692931
2310		31369235		689000
2320		30714481		588545
2330		32810332		573082
2340		29849459		680300
2350		31295926		631898
2360		31184503		616874
2370		31110314		642261
2380		30821820		666106
2390		31200076		611534
2400		32024085		609941
2410		32253542		647932
2420		32271511		623966
2430		31807995		629789
2440		31616503		599476
2450		31844357		602057
2460		33635389		644231
2470		33190407		628814
2480		32742174		661247
2490		32435304		629550
2500		32405452		653667
2510		33161417		612187
2520		33105182		630763
2530		32694101		597135
2540		32475964		613372
2550		32909357		786895
2560		32820759		682021
2570		32936291		618335
2580		33135891		577314
2590		32854383		588193
2600		33016658		599069
2610		34833403		609941
2620		34100667		579480
2630		35262780		580834
2640		36557474		626665
2650		36772426		616848
2660		36443575		595122
2670		36242908		646432
2680		37558055		618864
2690		35622818		586186
2700		35723079		621718
2710		35845477		820102
2720		35108731		580792
2730		34538997		622933
2740		34910034		615220
2750		38230706		706005
2760		50708485		948852
2770		68476213		960195
2780		64241721		971453
2790		78609248		901873
2800		41893439		604695
2810		38960435		664161
2820		39780063		699027
2830		44225844		636456
2840		39990237		587352
2850		38345426		616708
2860		38618707		603807
2870		38044441		574512
2880		38196618		591435
2890		38083762		611695
2900		38888273		588753
2910		38851557		672897
2920		38475001		625660
2930		39422004		611599
2940		39233162		649240
2950		40754516		599660
2960		39756645		589686
2970		40629683		673426
2980		42909020		564689
2990		39974702		614610
3000		40707660		666478
3010		42526721		976433
3020		41664191		584723
3030		41966405		614178
3040		57252866		1076615
3050		50010188		603438
3060		42613989		597739
3070		44187411		699452
3080		42755751		677588
3090		43424914		683310
3100		42188126		615119
3110		43682522		575036
3120		43671846		592076
3130		44608352		614549
3140		41573955		581790
3150		41492157		614657
3160		48908237		589590
3170		41172774		594108
3180		40826405		568210
3190		41182837		648758
3200		41757746		663117
3210		42906902		586744
3220		43580760		580949
3230		41741814		573394
3240		41287324		569666
3250		41219164		566534
3260		42494880		586321
3270		42282025		588083
3280		41905984		559601
3290		41814720		574411
3300		43343738		595973
3310		52562160		619684
3320		42330395		566854
3330		43129245		564299
3340		42753809		563231
3350		43476563		569470
3360		43654866		565336
3370		45348936		593639
3380		42371542		597482
3390		43534251		575989
3400		42513812		582674
3410		43482145		568155
3420		43410836		573120
3430		43062830		675944
3440		43756150		621915
3450		43733843		588417
3460		54341125		584944
3470		43382435		568121
3480		43979976		577688
3490		43059417		561835
3500		44163739		606250
3510		50388593		624937
3520		43643797		567708
3530		43505034		568350
3540		44269199		589778
3550		44813274		587229
3560		44857270		588207
3570		44009227		597992
3580		44929274		579280
3590		44932702		590927
3600		45346210		575810
3610		46411969		589353
3620		45683989		594985
3630		45180202		582737
3640		45515102		582426
3650		56012711		565457
3660		45211935		583649
3670		46710894		584499
3680		46509523		586704
3690		46347645		597418
3700		46515315		634321
3710		47076674		608380
3720		46645425		579232
3730		46901689		591635
3740		50724925		676153
3750		53391175		701938
3760		52723716		563612
3770		49484215		581594
3780		50659559		586103
3790		50051225		573127
3800		59811345		623547
3810		54325191		569527
3820		55854527		585307
3830		61614530		720191
3840		55862330		759467
3850		53406421		580033
3860		54948856		563628
3870		61470350		573033
3880		51637050		581678
3890		56075543		613935
3900		56150796		626644
3910		57309332		846656
3920		67343137		788926
3930		54859560		579540
3940		53362215		553469
3950		57758520		639919
3960		60902577		607433
3970		55680363		599900
3980		58715524		877691
3990		59046008		598659
4000		57524511		585011
4010		60929684		599555
4020		57745874		580166
4030		62335569		592851
4040		53845983		622529
4050		64593846		595001
4060		60854849		566594
4070		57409696		591433
4080		58247295		569357
4090		64402301		581047
4100		60873698		584750
4110		70164832		559225
4120		57662210		873603
4130		70500224		615756
4140		58567867		569053
4150		62662353		603747
4160		60573152		871862
4170		66883331		558329
4180		60208140		560477
4190		63812947		681865
4200		64293894		910034
4210		61065881		886531
4220		62031437		587854
4230		53455142		542829
4240		52645545		550408
4250		54941102		629979
4260		52429824		582404
4270		57996743		575600
4280		54213740		545152
4290		53125463		564620
4300		52744378		544143
4310		58856994		578618
4320		61001512		563152
4330		54764420		557707
4340		56792571		536509
4350		55201648		585173
4360		54286149		548197
4370		54252176		602154
4380		55579874		568325
4390		61754746		578557
4400		54121412		546509
4410		55354687		538311
4420		54472036		560990
4430		53874792		532036
4440		54675481		576600
4450		61820762		625872
4460		64660598		600930
4470		59912506		745813
4480		57160539		575677
4490		66133105		887944
4500		73280342		632383
4510		64221019		518160
4520		59352135		580968
4530		64474946		572150
4540		76434402		695545
4550		70251940		682088
4560		69598827		825617
4570		93146255		844811
4580		72194121		819925
4590		75748158		548008
4600		66699458		643654
4610		66590747		937562
4620		70931795		599202
4630		69549508		538673
4640		94799655		524360
4650		67648826		576821
4660		65950932		539646
4670		66470007		549070
4680		62333887		558612
4690		64045113		577684
4700		67503262		588141
4710		74770228		812187
4720		72953505		804466
4730		73276472		584924
4740		68294041		571701
4750		69652756		614597
4760		76762088		566322
4770		77238141		771607
4780		79948799		560880
4790		75550655		560126
4800		76215868		571202
4810		63516890		557394
4820		68853418		662250
4830		70439941		570443
4840		75479880		587858
4850		64374943		761524
4860		63988776		539951
4870		72000257		570621
4880		73511036		690237
4890		68055514		814397
4900		82079774		552778
4910		68431092		557808
4920		70159414		578504
4930		79533384		564275
4940		70469280		638851
4950		75928210		592496
4960		72366036		550590
4970		71655757		611468
4980		69566267		590107
4990		72937122		578911
5000		65009529		567958

==> eval_runtime_with_labels.dat <==
10		5399842		29839487
20		8670902		12376866
30		9034372		16135673
40		8981286		11720353
50		9063023		8061393
60		13817528		8122948
70		10542244		10318526
80		23935499		12025615
90		22456215		12578275
100		27468213		23497185
110		28289630		19519056
120		31511805		15860059
130		35251071		13896384
140		46098805		13877974
150		33822252		17669359
160		38572753		20492118
170		41667147		19919722
180		38945208		18196639
190		44431067		17894075
200		31139397		20839383
210		34624608		19482596
220		37154677		23254686
230		37044642		19806592
240		42594044		20190954
250		39361772		18814609
260		36122112		16980446
270		36439657		17982829
280		33783883		16872544
290		32973325		19902781
300		33963040		20992411
310		34669510		20153636
320		33680875		18801938
330		32591408		10911569
340		24296734		12286417
350		40638853		19967354
360		37149265		12622413
370		41694197		18911249
380		44885747		19922007
390		31825846		18940028
400		34749161		16047661
410		35865299		23917817
420		32258170		15259429
430		32114672		22725714
440		31006788		14837263
450		34159858		17050841
460		31711667		16062664
470		32747146		15036087
480		34653995		15670677
490		34413562		15913678
500		34046311		17309659
510		36979126		15893432
520		40003996		15347018
530		36234679		16750547
540		37203693		16247433
550		39045424		16878080
560		38959637		17375749
570		39747298		20090412
580		34934533		17360804
590		35740817		18847244
600		39506885		20024545
610		41784182		20525755
620		40988557		20567678
630		41890849		20995272
640		70506232		34452742
650		60981244		32249827
660		52202303		20237751
670		41389055		20969719
680		41844049		21078882
690		42196394		21682192
700		42512761		21576733
710		43103744		22132816
720		44279931		23037196
730		46019341		22507720
740		48634897		23889190
750		76086464		29714808
760		48091860		24293605
770		52567150		35244578
780		53742240		24391491
790		48596705		24342139
800		49808643		24887194
810		53444010		25274608
820		49416036		25193750
830		49067428		25357886
840		49896518		25555856
850		50276287		26741594
860		54448960		27044986
870		59493167		28720700
880		56631284		29424811
890		59181009		30786734
900		58199275		45911218
910		55671285		28521791
920		56158705		28619958
930		55088358		29140943
940		57425258		30250775
950		57185479		30055884
960		58734864		29720468
970		58571609		29947487
980		58795069		30104789
990		58937735		31474444
1000		60900052		30387408
1010		60194867		31553152
1020		71936905		29049948
1030		61207459		33050783
1040		67786113		30505011
1050		62794013		32813286
1060		65887194		33687125
1070		67828401		33934317
1080		65828742		33988407
1090		66298478		35084927
1100		75561585		34619865
1110		67856949		35353721
1120		71371331		28047085
1130		67144819		35611026
1140		70260541		35804435
1150		72818294		36720645
1160		72335939		37414667
1170		72758665		36672612
1180		72740272		37735439
1190		72396562		37978052
1200		78863100		38600564
1210		74554158		56852866
1220		74403781		36076179
1230		75151516		37037091
1240		77159692		37768944
1250		77086294		37415628
1260		83054256		40467143
1270		80115969		40022007
1280		78111781		41125744
1290		77306447		40518411
1300		100499187		34926421
1310		77873127		41009178
1320		79198399		40965207
1330		79727985		41027974
1340		80913745		41318879
1350		81174052		41739532
1360		84553277		40846682
1370		87770495		42700104
1380		84146693		54848074
1390		82919885		43298026
1400		87136697		42763168
1410		88970798		45456654
1420		88399973		43849059
1430		85760362		43801361
1440		87524787		43962321
1450		86804639		43643712
1460		94597986		37445107
1470		89623927		44924824
1480		88257852		44667727
1490		88806358		46439864
1500		90019905		45040101
1510		91297314		45779197
1520		93112028		46055528
1530		91918067		47054974
1540		94538899		46798907
1550		92697252		47766075
1560		93853412		47888771
1570		93892473		47486836
1580		93773971		48326523
1590		96162078		48053023
1600		97171648		60013174
1610		95777608		49006571
1620		96415231		49416992
1630		97560903		48830716
1640		100155215		49653906
1650		98791253		50037678
1660		98826537		50639266
1670		104782429		42280300
1680		100943771		50991370
1690		101383530		50600965
1700		102811333		51958123
1710		102976008		52601639
1720		103757936		52553627
1730		107170845		70849554
1740		105797316		53023911
1750		105419414		53576441
1760		105330065		53812312
1770		106719214		54164837
1780		110084747		55132272
1790		109543853		55643426
1800		115268953		50557765
1810		109522724		54983545
1820		109348131		56733696
1830		110787852		56928263
1840		114670517		57108714
1850		119174233		60154945
1860		134235232		54165303
1870		113256953		58032987
1880		113737658		57912386
1890		115086115		58693884
1900		114134495		58430022
1910		117753635		72421350
1920		114576522		58409213
1930		116604337		58864273
1940		117711397		58454268
1950		118684927		59209592
1960		118045170		59602182
1970		134043055		50615137
1980		119124037		59946792
1990		121169250		60305942
2000		120138447		60302734
2010		120860121		60422497
2020		121428859		83330566
2030		120623875		60937194
2040		122699897		61497326
2050		122555420		62372953
2060		124022878		61269134
2070		123737008		61745503
2080		126531860		60100698
2090		127469338		63081254
2100		127497676		62943629
2110		130590400		63232764
2120		129737069		63708729
2130		130309250		57437299
2140		130140381		65423605
2150		131302029		65576290
2160		132336110		65308631
2170		134033201		64711801
2180		132525834		55642554
2190		132122580		66518549
2200		134684836		66531720
2210		133531567		66342985
2220		138484556		66116966
2230		137287049		57325295
2240		137297781		67462578
2250		143706360		66389924
2260		136583863		67541861
2270		138761465		68050859
2280		139205435		62668441
2290		137770253		68752038
2300		140207583		68573911
2310		141474328		69358728
2320		140484683		69579942
2330		143309845		69050718
2340		142563726		70217267
2350		142567851		70581264
2360		141884106		70884717
2370		147962340		59356689
2380		142121767		70901850
2390		144080913		71336152
2400		150621586		71553050
2410		146743162		71911636
2420		147331191		72016013
2430		149634364		72839591
2440		149054505		72773561
2450		147420485		73225179
2460		150741245		66759984
2470		148236163		75815368
2480		149546642		73875581
2490		150191496		74333073
2500		153690945		68557941
2510		151506414		75032246
2520		151848316		74901393
2530		151904044		103154002
2540		157248589		75221573
2550		155389755		75719276
2560		159852173		76470593
2570		161416753		77317166
2580		181499004		72639111
2590		163260153		77051325
2600		160173357		77246003
2610		159286888		78209549
2620		159515415		68113779
2630		158327850		78123612
2640		159671507		78899061
2650		160512533		79116515
2660		175378203		66768194
2670		161275732		78946744
2680		163273915		79175022
2690		163151786		80154438
2700		185994288		70688364
2710		162781003		80431121
2720		164883124		80248588
2730		165387545		80265392
2740		191159771		70923046
2750		164223449		82138962
2760		167361801		82316568
2770		168905882		82207247
2780		187542457		71580217
2790		169392794		82057633
2800		172341100		83029968
2810		170080076		83234443
2820		175058559		69709104
2830		172057096		83862210
2840		174769369		84832383
2850		173122966		85351587
2860		174500858		74869341
2870		173970577		84931623
2880		175248828		85598162
2890		174511886		86681348
2900		178853549		83428447
2910		177608189		86331084
2920		176081192		86159130
2930		177647101		117131099
2940		179958210		86950048
2950		185415736		87507935
2960		180513444		87609213
2970		186483551		74952727
2980		181186699		88562911
2990		180166857		88079645
3000		182052509		88994245
3010		184076239		84994280
3020		183257999		88770757
3030		183360935		89430087
3040		183783706		104793645
3050		185989716		89617529
3060		184950495		90469128
3070		184737227		90717417
3080		187801774		83397254
3090		187737394		92175522
3100		188505902		91536571
3110		192772574		111576440
3120		189816578		92783006
3130		189311044		93973145
3140		191318136		92645308
3150		192986313		86440982
3160		192398419		93319093
3170		193129483		93206390
3180		217476038		80786627
3190		192892501		94561537
3200		194627193		94849739
3210		195710346		95553785
3220		195723081		94203481
3230		198448465		94945309
3240		199213263		95384944
3250		202913535		84086463
3260		197695732		95887866
3270		198225216		95910286
3280		223423305		83164139
3290		199513404		97106119
3300		200527997		97142256
3310		200917306		136746229
3320		204052042		98331151
3330		201970735		98288232
3340		202341270		97951097
3350		206563160		96783085
3360		204452800		98566471
3370		204836426		99203153
3380		208768531		90453303
3390		206611509		99811667
3400		206076015		99462117
3410		209812840		88280922
3420		207150739		100982983
3430		210278239		100257329
3440		218900582		85340262
3450		209368323		101549569
3460		210330181		101997099
3470		231306495		88155425
3480		214533586		102709199
3490		216806186		102730021
3500		216305962		117262541
3510		215717198		103647668
3520		231826123		111706169
3530		222611734		122210616
3540		223875763		107389902
3550		222173290		111868642
3560		223307714		132896028
3570		225465664		109667002
3580		225694790		110367278
3590		227708473		124039068
3600		229348592		112109738
3610		229323600		112877849
3620		254641038		101108266
3630		229252740		111953858
3640		230976692		112568085
3650		241088975		100425186
3660		227619958		117029885
3670		229682607		117222297
3680		233847519		99711389
3690		233487461		116323368
3700		233878807		115475351
3710		247051440		99094523
3720		232839267		115836705
3730		234712000		124155324
3740		241168292		109486453
3750		239107425		117922470
3760		239634555		116762172
3770		243409909		115946502
3780		237774410		120593939
3790		240878824		156285544
3800		236949421		120815933
3810		239951537		122535225
3820		269498302		105039168
3830		237370425		122484089
3840		245156259		124051232
3850		256022995		103954980
3860		241634497		124071022
3870		244477609		125647852
3880		248992340		118221757
3890		248797829		123718795
3900		251671598		161774031
3910		245319975		126033411
3920		246291674		123901379
3930		257123636		97448829
3940		248050710		124002210
3950		251310391		126512667
3960		254137297		117942237
3970		251409051		123672345
3980		252831026		155934901
3990		251646033		124519923
4000		255445434		128067506
4010		259434209		102307194
4020		251311901		125008287
4030		255781048		123678097
4040		255168696		122378076
4050		259222819		126590690
4060		288367095		105842975
4070		254436691		127138140
4080		259956773		127632688
4090		261036276		121002150
4100		259237488		130013421
4110		263935989		165393700
4120		257190572		131494494
4130		258236934		132062414
4140		263086210		121606880
4150		261427410		133069532
4160		267710611		164778876
4170		263740497		131387874
4180		268279497		127859309
4190		268074346		114307773
4200		266143413		126767286
4210		267196475		157197258
4220		265074690		130562618
4230		269441893		128542660
4240		271798906		118228417
4250		270690993		136498662
4260		270152867		149504141
4270		267159014		131564381
4280		296734755		133288279
4290		269571396		125816685
4300		271905066		130972093
4310		286557081		108811012
4320		267090675		128494718
4330		268055369		128730933
4340		296379012		127994835
4350		271123780		127540950
4360		283721634		112453924
4370		271145273		128045400
4380		272938530		157666841
4390		273600242		129624136
4400		274465888		129333945
4410		276553546		122062156
4420		274387349		129721866
4430		278851272		110890393
4440		275440537		130621692
4450		276123752		165524968
4460		278478257		130746026
4470		278114758		130684797
4480		279585247		123816596
4490		280135119		131274721
4500		284736951		113020425
4510		279509437		131157938
4520		282542559		163299575
4530		280228334		134155313
4540		283869717		133539916
4550		283013444		129781844
4560		283193133		133351021
4570		286667989		120186106
4580		282980521		134224336
4590		309957314		117032105
4600		286947196		135518504
4610		288597099		171451085
4620		287551081		135430605
4630		290233333		134824031
4640		292229109		134755102
4650		291988142		139665481
4660		297441560		124364758
4670		287735689		137709932
4680		303929966		118347572
4690		292128378		136147504
4700		291246606		160368726
4710		290394754		138177369
4720		291549741		190123411
4730		292928705		137277332
4740		295426271		138166016
4750		295899864		136346452
4760		294545766		139721291
4770		300150926		129334953
4780		297902492		140302931
4790		303886392		124034580
4800		295947113		139724488
4810		304021345		120422276
4820		299185837		141301042
4830		298693431		160730246
4840		301751739		141276771
4850		302622417		175762607
4860		306638069		141943066
4870		303126005		186152091
4880		304085193		142095322
4890		304763683		142383639
4900		316747629		142478891
4910		306706463		145671329
4920		310799045		138425167
4930		306914646		143222308
4940		316352435		136645794
4950		307067670		144354451
4960		311047035		133993952
4970		308836449		145226235
4980		317829461		133072321
4990		311372576		144567936
5000		313085648		129706198

